Pieces of evidence for multiple progenitors of Swift long gamma-ray bursts

Long gamma-ray bursts (LGRBs) are typically thought to result from the collapse of massive stars. Nonetheless, recent observations of gamma-ray bursts (GRBs) 211211A and 230307A, coupled with the low-redshift excess of LGRB event rates relative to star formation rates, present significant challenges to the prevailing model. We reexamine the selection criteria for higher redshift complete GRB samples and identify 280 Swift GRBs with peak flux over $2.6 ph cm^{-2} s^{-1}$. Assuming all LGRBs with $z \geq 2$ originate from collapsars, we construct the GRB luminosity functions(LFs) in three scenarios: no evolution, luminosity evolution, and density evolution. Our results indicate that a strong redshift evolution in luminosity $\delta = 1.87^{+0.27}_{-0.31}$ or in density $\delta = 1.10^{+0.21}_{-0.20}$ is necessary. The luminosity/density evolution model predicts 72.67/57.28 collapsar GRBs at $z < 2$, which can account for 67.29%/ 53.04% of the observed LGRBs. This suggests that a substantial portion of LGRBs at $z< 2$ may not be collapsar GRBs, which would challenge the universality of empirical GRB relations and affect their reliability in cosmological applications.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
